Unify and Triumph: Polyglot, Diverse, and Self-Consistent Generation of Unit Tests with LLMs

Large language model (LLM)-based test generation has gained attention in software engineering, yet most studies evaluate LLMs' ability to generate unit tests in a single attempt for a given language, missing the opportunity to leverage LLM diversity for more robust testing. This paper introduces PolyTest, a novel approach that enhances test generation by exploiting polyglot and temperature-controlled diversity. PolyTest systematically leverages these properties in two complementary ways: (1) Cross-lingual test generation, where tests are generated in multiple languages at zero temperature and then unified; (2) Diverse test sampling, where multiple test sets are generated within the same language at a higher temperature before unification. A key insight is that LLMs can generate diverse yet contradicting tests -- same input, different expected outputs -- across languages and generations. PolyTest mitigates inconsistencies by unifying test sets, fostering self-consistency and improving overall test quality. Unlike single-language or single-attempt approaches, PolyTest enhances testing without requiring on-the-fly execution, making it particularly beneficial for weaker-performing languages. We evaluate PolyTest on Llama3-70B, GPT-4o, and GPT-3.5 using EvalPlus, generating tests in five languages (Java, C, Python, JavaScript, and a CSV-based format) at temperature 0 and sampling multiple sets at temperature 1. We observe that LLMs frequently generate contradicting tests across settings, and that PolyTest significantly improves test quality across all considered metrics -- number of tests, passing rate, statement/branch coverage (up to +9.01%), and mutation score (up to +11.23%). Finally, PolyTest outperforms Pynguin in test generation, passing rate, and mutation score.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

Version 2.02.  Documentation update.
	       Changes in TOG templates
	       Corrected typo in ACM/IMS journals

Version 2.01   \acmPrice now produces a warning.

Version 2.00   ACM switches to electronic only version.
	       We do not print article tabs anymore.
	       New copyright wording.
	       Deleted \acmPrice.

Version 1.93   Added PACMSE

Version 1.92   Documentation update
	       Emergency change: changed order of hyperref and hyperxmp
	       due to changes in the undelying packages

Version 1.91   Minor changes in ACMCP format

Version 1.90a  Changes in the sample keywords and concepts

Version 1.90   Journal ISSN updated

Version 1.89a  Added version info to .bst

Version 1.89   Bug fixes
	       Redesign of ACMCP
	       New positioning of badges
	       New journals: PACMMOD, TOPML

Version 1.88   New ISSNs
	       Documentation updates
	       New journal:  PACMNET

Version 1.87   CC license is allowed for non-acm documents and ACM Engage
	       documents only
	       New format acmcp for the cover page
	       New journals: JATS, ACMJCSS, TORS
	       Bug fixes

Version 1.86.  Empty country in affiliation now produces an error
               Bug fixes
	       New samples for acmengage

Version 1.85.  Bug fixes
	       Added support for Creative Commons licenses (requires
	       doclicense images)
	       New journals
	       New format acmengage for ACM Engage CSEdu course materials 

Version 1.84   Support for BibLaTeX rewritten (thanks to
	       Roberto Di Cosmo and Kartik Singhal)
	       Corrected German translation (thanks to Dirk Beyer)
	       New journals

Version 1.83   Support for multilanguage papers
	       ISSN changes for some journals

Version 1.82   Bug fixes.
	       New command \anon for anonymization of short strings.
	       Documentation update.

Version 1.81   Bug fixes
	       New bib field distinctURL to print URL even if doi is present.
	       Reworded samples

Version 1.80   New journals: DLT, FAC

Version 1.79   Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.78   Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.77   Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.76   Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.75   Omitted \country now produces error.
	       Added \AtBeginMaketitle

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations.  The absence of them produces a warning

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.63a   Moved TQUANT to TQC

Version 1.63	New journals: TQUANT, FACMP

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.52    Another rewording of licenses

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.49    New jorunal:  DTRAP

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.47    New journal: THRI

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.43    Bug fixes

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.41    Rearranged bib files
                Added new badges

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.39    Added \authornotemark commmand

Version 1.38    Increase default font size for SIGPLAN

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

Version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

Version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

Version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

Version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

Version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

Version 1.28    Bug fixes: natbib=false now behaves correctly.

Version 1.27    Bug fixes

Version 1.26    Bug fixes

Version 1.25    Updated PACMPL journal option.

Version 1.24    Added IMWUT journal option.

Version 1.23    Added PACM PL journal option.

Version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

Version 1.21    Bibliography changes: added arXiv, some cleanup

Version 1.20    Bug fixes, documentation updates

Version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

Version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.


Version 1.17    Formatting changes for margins and lists.  Bug fixes.

Version 1.16    Formatting changes for headers and footers.

Version 1.15    New structured affiliation command.
                New commands for acknowledgements.

Version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

Version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

Version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

Version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

Version 1.10    Bug fixes

Version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

Version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes


==> results/deepseekaiDeepSeekR1DistillLlama70B/average_scores_language_turn.csv <==
language,turn,mutation_score,line_coverage,branch_coverage
c,amplified,86.21742424242424,91.89655172413794,89.82758620689656
c,first,85.46071428571429,89.42666666666666,87.61333333333333
c,minimized,83.80980392156863,93.11585365853658,91.14634146341463
csv,amplified,85.29137931034482,89.71317829457364,87.36434108527132
csv,first,90.01532846715328,93.65333333333334,92.47333333333333
csv,minimized,86.71605839416058,93.99333333333334,92.3
java,amplified,89.78581560283688,94.72185430463576,93.50331125827815
java,first,91.41517241379312,96.61290322580645,95.78064516129032
java,minimized,89.8248366013072,97.41463414634147,96.6219512195122
javascript,amplified,92.70354609929079,96.88235294117646,95.65359477124183
javascript,first,92.26549295774649,98.36423841059603,97.71523178807946
javascript,minimized,91.29342105263159,97.39263803680981,96.70552147239263
merged,amplified,95.79761904761905,97.80575539568345,97.0
merged,first,94.77111111111111,97.96621621621621,97.23648648648648
merged,minimized,94.35333333333334,96.69736842105263,95.75657894736842
python,amplified,94.41292517006804,99.76729559748428,98.96855345911949
python,first,93.72397260273974,99.45859872611464,98.94267515923566
python,minimized,92.2794701986755,98.81481481481481,98.16666666666667


==> results/deepseekaiDeepSeekR1DistillLlama70B/total_number_tests_for_conflict.csv <==
,language,turn,number_of_tests,passing,failing
0,c,amplified,3002,2311,691
1,c,first,1373,1200,173
2,c,minimized,1112,982,130
3,csv,amplified,4813,3446,1367
4,csv,first,1576,1410,166
5,csv,minimized,1560,1300,260
6,java,amplified,3477,2820,657
7,java,first,1474,1375,99
8,java,minimized,1146,1038,108
9,javascript,amplified,3532,2806,726
10,javascript,first,1433,1318,115
11,javascript,minimized,1142,1052,90
12,merged,amplified,12619,8916,3703
13,merged,first,4224,3663,561
14,merged,minimized,3479,2858,621
15,python,amplified,4143,3438,705
16,python,first,1563,1492,71
17,python,minimized,1112,1034,78


==> results/gpt35turbo/average_scores_language_turn.csv <==
language,turn,mutation_score,line_coverage,branch_coverage
c,amplified,83.59605263157896,94.54601226993866,92.8036809815951
c,first,80.92236842105264,93.86503067484662,91.920245398773
c,minimized,75.81895424836601,92.06172839506173,89.29629629629629
csv,amplified,89.97843137254903,98.32926829268293,96.9451219512195
csv,first,85.17843137254901,96.73170731707317,94.70121951219512
csv,minimized,82.80392156862744,95.91463414634147,93.6280487804878
java,amplified,86.34771241830066,97.1829268292683,95.53048780487805
java,first,85.25263157894737,96.84049079754601,94.84662576687117
java,minimized,83.82236842105263,96.11042944785277,93.54601226993866
javascript,amplified,86.12614379084967,96.34146341463415,94.75
javascript,first,83.89346405228758,95.79878048780488,94.0548780487805
javascript,minimized,80.6875,95.09815950920246,92.55828220858896
merged,amplified,91.57631578947368,98.67073170731707,97.5
merged,first,87.35197368421052,98.47560975609755,96.92073170731707
merged,minimized,87.28355263157896,98.15243902439025,96.38414634146342
python,amplified,88.78750000000001,97.40490797546012,95.97546012269939
python,first,84.93202614379085,96.4390243902439,94.64024390243902
python,minimized,83.57124183006536,96.21341463414635,93.79268292682927


==> results/gpt35turbo/total_number_tests_for_conflict.csv <==
,language,turn,number_of_tests,passing,failing
0,c,amplified,1037,831,206
1,c,first,497,454,43
2,c,minimized,318,290,28
3,csv,amplified,1235,1028,207
4,csv,first,471,445,26
5,csv,minimized,365,338,27
6,java,amplified,1045,802,243
7,java,first,485,457,28
8,java,minimized,379,356,23
9,javascript,amplified,1111,884,227
10,javascript,first,516,477,39
11,javascript,minimized,355,331,24
12,merged,amplified,2582,1688,894
13,merged,first,659,540,119
14,merged,minimized,624,526,98
15,python,amplified,1134,906,228
16,python,first,501,475,26
17,python,minimized,376,352,24


==> results/gpt35turbo_metallamaMetaLlama370BInstruct/average_scores_language_turn.csv <==
language,turn,mutation_score,line_coverage,branch_coverage
c,amplified,89.00522875816993,97.14634146341463,96.15243902439025
c,first,86.94444444444444,97.6890243902439,96.7439024390244
c,minimized,84.3202614379085,97.13414634146342,96.04878048780488
csv,amplified,92.57385620915032,99.3109756097561,98.70731707317073
csv,first,90.66601307189542,99.2439024390244,98.38414634146342
csv,minimized,88.07058823529411,98.59756097560975,97.71341463414635
java,amplified,90.6359477124183,99.32317073170732,98.48780487804878
java,first,89.44117647058823,98.9939024390244,97.88414634146342
java,minimized,88.47450980392158,99.08536585365853,98.0670731707317
javascript,amplified,90.959477124183,98.78048780487805,98.01219512195122
javascript,first,89.38366013071897,98.54878048780488,97.72560975609755
javascript,minimized,87.49477124183007,98.45731707317073,97.40243902439025
merged,amplified,93.73266666666666,98.09756097560975,97.45731707317073
merged,first,91.76821192052981,99.0548780487805,98.34756097560975
merged,minimized,90.82533333333333,98.57926829268293,97.7560975609756
python,amplified,91.8248366013072,99.02439024390245,98.3109756097561
python,first,89.36078431372549,98.91463414634147,98.09756097560975
python,minimized,87.10392156862744,98.59756097560975,97.61585365853658


==> results/gpt35turbo_metallamaMetaLlama370BInstruct/total_number_tests_for_conflict.csv <==
,language,turn,number_of_tests,passing,failing
0,c,amplified,2469,1782,687
1,c,first,1154,935,219
2,c,minimized,853,709,144
3,csv,amplified,3213,2450,763
4,csv,first,1258,1035,223
5,csv,minimized,1006,862,144
6,java,amplified,2105,1558,547
7,java,first,925,793,132
8,java,minimized,743,664,79
9,javascript,amplified,2413,1827,586
10,javascript,first,1071,897,174
11,javascript,minimized,833,722,111
12,merged,amplified,6862,4387,2475
13,merged,first,2333,1685,648
14,merged,minimized,1728,1313,415
15,python,amplified,2521,1911,610
16,python,first,1060,903,157
17,python,minimized,827,727,100


==> results/gpt4o_2024_11_20/average_scores_language_turn.csv <==
language,turn,mutation_score,line_coverage,branch_coverage
c,amplified,91.02091503267974,98.48780487804878,97.5670731707317
c,first,89.82222222222222,97.9390243902439,97.01829268292683
c,minimized,89.79673202614379,97.70731707317073,96.5670731707317
csv,amplified,83.53921568627452,91.71951219512195,90.25
csv,first,83.12614379084967,91.63414634146342,90.15853658536585
csv,minimized,82.52745098039216,91.20731707317073,89.7560975609756
java,amplified,90.83790849673203,98.3719512195122,97.47560975609755
java,first,89.95882352941177,98.6280487804878,97.63414634146342
java,minimized,89.21960784313725,98.0,97.0060975609756
javascript,amplified,89.2271523178808,96.8282208588957,95.79141104294479
javascript,first,90.18562091503267,98.20121951219512,97.27439024390245
javascript,minimized,90.13398692810458,97.91463414634147,97.0
merged,amplified,94.39342105263158,99.61585365853658,98.8780487804878
merged,first,93.33790849673203,99.48170731707317,98.98170731707317
merged,minimized,93.34705882352941,99.39024390243902,98.79268292682927
python,amplified,93.23464052287582,99.04268292682927,98.17073170731707
python,first,91.83267973856209,99.09146341463415,98.39634146341463
python,minimized,91.49019607843137,99.0,98.2439024390244


==> results/gpt4o_2024_11_20/total_number_tests_for_conflict.csv <==
,language,turn,number_of_tests,passing,failing
0,c,amplified,2680,2281,399
1,c,first,981,891,90
2,c,minimized,801,736,65
3,csv,amplified,4626,3325,1301
4,csv,first,1671,1283,388
5,csv,minimized,1389,1076,313
6,java,amplified,2677,2166,511
7,java,first,973,849,124
8,java,minimized,830,741,89
9,javascript,amplified,3022,2510,512
10,javascript,first,1157,1029,128
11,javascript,minimized,873,789,84
12,merged,amplified,9975,7311,2664
13,merged,first,2903,2249,654
14,merged,minimized,2307,1809,498
15,python,amplified,3354,2927,427
16,python,first,1260,1158,102
17,python,minimized,860,800,60


==> results/metallamaMetaLlama370BInstruct/average_scores_language_turn.csv <==
language,turn,mutation_score,line_coverage,branch_coverage
c,amplified,82.74444444444444,92.1829268292683,90.42682926829268
c,first,83.73790849673202,94.71341463414635,93.40853658536585
c,minimized,81.7718954248366,94.63414634146342,93.20731707317073
csv,amplified,88.63733333333333,96.45625,95.425
csv,first,87.66250000000001,96.1604938271605,95.19135802469135
csv,minimized,85.6421052631579,96.70370370370371,95.70370370370371
java,amplified,88.34183006535947,98.23170731707317,97.29878048780488
java,first,88.70522875816994,98.4451219512195,97.32926829268293
java,minimized,85.87647058823529,97.7560975609756,96.5670731707317
javascript,amplified,88.4673202614379,97.5548780487805,96.5060975609756
javascript,first,87.93529411764706,97.6890243902439,96.65243902439025
javascript,minimized,84.65294117647059,96.70731707317073,95.47560975609755
merged,amplified,93.53866666666666,98.4451219512195,97.8719512195122
merged,first,91.71324503311259,99.0548780487805,98.34756097560975
merged,minimized,89.96351351351352,98.5060975609756,97.64634146341463
python,amplified,90.09407894736842,98.85276073619632,97.94478527607362
python,first,89.21447368421053,98.9079754601227,98.09815950920246
python,minimized,85.52763157894738,98.38650306748467,97.31288343558282


==> results/metallamaMetaLlama370BInstruct/total_number_tests_for_conflict.csv <==
,language,turn,number_of_tests,passing,failing
0,c,amplified,1769,1291,478
1,c,first,983,814,169
2,c,minimized,680,574,106
3,csv,amplified,2336,1774,562
4,csv,first,1112,912,200
5,csv,minimized,803,682,121
6,java,amplified,1487,1181,306
7,java,first,843,737,106
8,java,minimized,590,533,57
9,javascript,amplified,1745,1379,366
10,javascript,first,973,831,142
11,javascript,minimized,682,593,89
12,merged,amplified,5179,3543,1636
13,merged,first,2180,1634,546
14,merged,minimized,1513,1185,328
15,python,amplified,1843,1455,388
16,python,first,994,858,136
17,python,minimized,695,617,78


==> results/single_test-generation/gpt4o20240806-1t/average_scores_language_turn.csv <==
language,turn,mutation_score,line_coverage,branch_coverage
c,amplified_fusion,94.45866666666666,99.54320987654322,99.04320987654322
c,first_fusion,90.14861111111111,99.0379746835443,98.32911392405063
c,minimized_fusion,92.34966442953021,99.22699386503068,98.66871165644172
csv,amplified_fusion,94.7673469387755,99.4620253164557,98.79746835443038
csv,first_fusion,93.79328859060404,99.60625,99.1625
csv,minimized_fusion,93.03401360544218,99.18354430379746,98.61392405063292
java,amplified_fusion,92.67880794701986,99.00613496932516,98.34355828220859
java,first_fusion,91.9640522875817,99.39634146341463,98.73170731707317
java,minimized_fusion,91.95294117647059,99.3048780487805,98.63414634146342
javascript,amplified_fusion,94.07565789473684,99.04294478527608,98.50306748466258
javascript,first_fusion,92.12679738562092,99.23170731707317,98.65853658536585
javascript,minimized_fusion,92.4388157894737,99.3048780487805,98.70731707317073
python,amplified_fusion,94.64183006535949,99.59146341463415,99.10365853658537
python,first_fusion,93.30980392156863,99.4390243902439,98.9390243902439
python,minimized_fusion,92.17908496732026,99.4329268292683,98.84146341463415


==> results/single_test-generation/gpt4o20240806-1t/total_number_tests_for_conflict.csv <==
,language,turn,number_of_tests,passing,failing
0,c,amplified_fusion,5170,4108,1062
1,c,first_fusion,1480,1214,266
2,c,minimized_fusion,1442,1253,189
3,csv,amplified_fusion,8937,6625,2312
4,csv,first_fusion,3671,2865,806
5,csv,minimized_fusion,2464,1948,516
6,java,amplified_fusion,6204,4386,1818
7,java,first_fusion,2389,1822,567
8,java,minimized_fusion,1810,1463,347
9,javascript,amplified_fusion,6581,5073,1508
10,javascript,first_fusion,2657,2167,490
11,javascript,minimized_fusion,1905,1612,293
12,python,amplified_fusion,7309,5788,1521
13,python,first_fusion,2890,2420,470
14,python,minimized_fusion,1938,1678,260


==> results/single_test-generation/metallamaMetaLlama370BInstruct-02t/average_scores_language_turn.csv <==
language,turn,mutation_score,line_coverage,branch_coverage
c,amplified_fusion,92.3654411764706,99.1554054054054,98.36486486486487
c,first_fusion,89.18134328358208,98.48251748251748,97.73426573426573
c,minimized_fusion,86.78814814814814,98.56944444444444,97.52083333333333
csv,amplified_fusion,91.96530612244898,98.74050632911393,97.89240506329114
csv,first_fusion,90.22297297297297,98.25786163522012,97.53459119496856
csv,minimized_fusion,89.40939597315436,98.23899371069183,97.41509433962264
java,amplified_fusion,89.08954248366014,98.59146341463415,97.6280487804878
java,first_fusion,90.15789473684211,99.32515337423312,98.4601226993865
java,minimized_fusion,87.93464052287581,98.38414634146342,97.4451219512195
javascript,amplified_fusion,90.73741496598639,99.35443037974683,98.57594936708861
javascript,first_fusion,90.02972972972972,98.81761006289308,98.11949685534591
javascript,minimized_fusion,87.85878378378379,98.81132075471699,98.0251572327044
python,amplified_fusion,91.47320261437908,99.46341463414635,98.90853658536585
python,first_fusion,90.21895424836602,99.2560975609756,98.57926829268293
python,minimized_fusion,88.50980392156863,99.1829268292683,98.4329268292683


==> results/single_test-generation/metallamaMetaLlama370BInstruct-02t/total_number_tests_for_conflict.csv <==
,language,turn,number_of_tests,passing,failing
0,c,amplified_fusion,3297,2225,1072
1,c,first_fusion,1408,1035,373
2,c,minimized_fusion,1027,769,258
3,csv,amplified_fusion,4745,3293,1452
4,csv,first_fusion,1712,1322,390
5,csv,minimized_fusion,1304,1032,272
6,java,amplified_fusion,2717,1936,781
7,java,first_fusion,1160,954,206
8,java,minimized_fusion,809,702,107
9,javascript,amplified_fusion,3259,2341,918
10,javascript,first_fusion,1373,1093,280
11,javascript,minimized_fusion,1000,816,184
12,python,amplified_fusion,3456,2532,924
13,python,first_fusion,1354,1144,210
14,python,minimized_fusion,989,846,143


==> results/single_test-generation/metallamaMetaLlama370BInstruct-05t/average_scores_language_turn.csv <==
language,turn,mutation_score,line_coverage,branch_coverage
c,amplified_fusion,92.92666666666666,99.36241610738254,98.76510067114094
c,first_fusion,90.94525547445255,98.78378378378379,98.03378378378379
c,minimized_fusion,88.86350364963504,98.52380952380952,97.68707482993197
csv,amplified_fusion,91.8951724137931,98.41025641025641,97.76923076923077
csv,first_fusion,90.85960264900662,98.98125,98.48125
csv,minimized_fusion,90.75,99.04402515723271,98.45911949685535
java,amplified_fusion,91.41699346405228,98.8780487804878,98.2560975609756
java,first_fusion,90.64802631578948,99.28220858895706,98.52760736196319
java,minimized_fusion,88.5529411764706,98.85365853658537,98.04878048780488
javascript,amplified_fusion,92.02244897959183,99.39873417721519,98.75316455696202
javascript,first_fusion,91.25342465753425,99.171974522293,98.48407643312102
javascript,minimized_fusion,88.50616438356164,98.75796178343948,97.86624203821655
python,amplified_fusion,92.82549019607842,99.42073170731707,98.90243902439025
python,first_fusion,92.07908496732027,99.3780487804878,98.82926829268293
python,minimized_fusion,89.70130718954248,99.3780487804878,98.71341463414635


==> results/single_test-generation/metallamaMetaLlama370BInstruct-05t/total_number_tests_for_conflict.csv <==
,language,turn,number_of_tests,passing,failing
0,c,amplified_fusion,4143,2665,1478
1,c,first_fusion,1822,1273,549
2,c,minimized_fusion,1278,925,353
3,csv,amplified_fusion,5523,3624,1899
4,csv,first_fusion,2274,1664,610
5,csv,minimized_fusion,1640,1265,375
6,java,amplified_fusion,3453,2419,1034
7,java,first_fusion,1466,1155,311
8,java,minimized_fusion,1001,845,156
9,javascript,amplified_fusion,4081,2839,1242
10,javascript,first_fusion,1847,1420,427
11,javascript,minimized_fusion,1232,977,255
12,python,amplified_fusion,4269,3089,1180
13,python,first_fusion,1793,1445,348
14,python,minimized_fusion,1216,1015,201


==> results/single_test-generation/metallamaMetaLlama370BInstruct-1t/average_scores_language_turn.csv <==
language,turn,mutation_score,line_coverage,branch_coverage
c,amplified_fusion,91.4027972027972,98.9171974522293,98.23566878980891
c,first_fusion,88.92237762237762,98.49673202614379,97.7124183006536
c,minimized_fusion,88.6041958041958,98.67532467532467,97.79220779220779
csv,amplified_fusion,90.4375,97.69032258064516,97.03870967741935
csv,first_fusion,90.48859060402684,97.9748427672956,97.38364779874213
csv,minimized_fusion,89.28476821192054,98.84567901234568,98.30246913580247
java,amplified_fusion,92.0804054054054,99.38125,98.8375
java,first_fusion,90.8554054054054,99.06875,98.43125
java,minimized_fusion,90.40657894736842,99.0122699386503,98.34969325153374
javascript,amplified_fusion,92.52260273972603,99.46496815286625,98.85987261146497
javascript,first_fusion,91.51409395973154,99.2875,98.55625
javascript,minimized_fusion,89.2048275862069,98.91025641025641,98.1474358974359
python,amplified_fusion,93.3156862745098,99.39634146341463,98.92073170731707
python,first_fusion,92.17777777777778,99.39634146341463,98.84146341463415
python,minimized_fusion,90.76797385620915,99.39634146341463,98.8719512195122


==> results/single_test-generation/metallamaMetaLlama370BInstruct-1t/total_number_tests_for_conflict.csv <==
,language,turn,number_of_tests,passing,failing
0,c,amplified_fusion,4714,2999,1715
1,c,first_fusion,2207,1496,711
2,c,minimized_fusion,1503,1039,464
3,csv,amplified_fusion,5999,3814,2185
4,csv,first_fusion,2636,1884,752
5,csv,minimized_fusion,1872,1362,510
6,java,amplified_fusion,4127,2722,1405
7,java,first_fusion,1833,1337,496
8,java,minimized_fusion,1250,1021,229
9,javascript,amplified_fusion,4652,3180,1472
10,javascript,first_fusion,2092,1576,516
11,javascript,minimized_fusion,1398,1079,319
12,python,amplified_fusion,4848,3405,1443
13,python,first_fusion,2058,1623,435
14,python,minimized_fusion,1426,1154,272

